Finding Label and Model Errors in Perception Data With Learned Observation Assertions

ML is being deployed in complex, real-world scenarios where errors have impactful consequences. In these systems, thorough testing of the ML pipelines is critical. A key component in ML deployment pipelines is the curation of labeled training data. Common practice in the ML literature assumes that labels are the ground truth. However, in our experience in a large autonomous vehicle development center, we have found that vendors can often provide erroneous labels, which can lead to downstream safety risks in trained models. To address these issues, we propose a new abstraction, learned observation assertions, and implement it in a system called Fixy. Fixy leverages existing organizational resources, such as existing (possibly noisy) labeled datasets or previously trained ML models, to learn a probabilistic model for finding errors in human- or model-generated labels. Given user-provided features and these existing resources, Fixy learns feature distributions that specify likely and unlikely values (e.g., that a speed of 30mph is likely but 300mph is unlikely). It then uses these feature distributions to score labels for potential errors. We show that FIxy can automatically rank potential errors in real datasets with up to 2$\times$ higher precision compared to recent work on model assertions and standard techniques such as uncertainty sampling.

==> scale/Scale_150_audit_-_Sheet1.csv <==
scene_name,json_id,Audited,scale_id,nb_total,Bicycle,Bus/RV/Caravan,Car,Motorcycle,Person,Truck,Wheeled Slow,nb_caught,nb_errs,nb_total,notes1,notes2
tri452-D_20200220_001441-d003-Odaiba_canary_APR_MG_WT-data-02-20-2020_01-09-40.tlog.505.11/scene_621416e07fbb5dbc821474349eb4bc39eb079f5e.json,0,,5e6c3273ecfdcc00107a85ba,9213,2756,362,4154,0,590,1351,0,,,,,found missing car in frame 1
tri401-D_20200125_203922-d003-Time_Based_Obstacle_Interp_Convex_Split_Slow_Start_BAMPF_APR_2-data-01-25-2020_21-17-01.tlog.539.50/scene_584fa57b2cbb9b12c872cc2ade814cc6e1c43ee2.json,1,Yes,5e5d8e9386af1c001088211b,18507,0,0,18071,0,436,0,0,4,5,19,"4 cars, 1 person",MA missed 1 car
tri401-D_20200219_183604-d002-r20200218_1_0_P4_Canary_APR-data-02-19-2020_18-43-55.tlog.2109.88/scene_c9e35663ca8e86a82c00dd03fe109e5404f989e8.json,2,Yes,5e6c2e3658c36e0010252857,34576,300,600,31654,0,522,1500,0,1,1,18,1 person,
tri401-D_20200219_183604-d002-r20200218_1_0_P4_Canary_APR-data-02-19-2020_18-43-55.tlog.2452.60/scene_aee3e8745c31bd2f2098c17e64f4866d629a42de.json,3,,5e6c322758c36e0010252db2,9575,268,423,7603,69,719,193,300,,,,, 
tri401-D_20200224_163936-d002-P4_Canary_APR-data-02-24-2020_16-51-03.tlog.614.04/scene_97da212b644a1dd7950e463c47efed8dd03699c1.json,4,,5e6c325c76dc3f0017009758,9347,0,0,8772,0,148,427,0,2,2,19,,MA found 2 missing cars (check to see if they count)
tri401-D_20200224_230054-d002-Scrimmage_Figure_8_APR-data-02-24-2020_23-07-00.tlog.1254.82/scene_906ab65cabc9e1a5a0a9d00f91b9ee89cfab342f.json,5,,5e6c2e63ba7cbe0017121a4c,7796,0,300,7141,0,355,0,0,,,,,
tri401-D_20200224_230054-d002-Scrimmage_Figure_8_APR-data-02-24-2020_23-07-00.tlog.1665.44/scene_76a77dfb80ed8580e02aed3c2efa9a9bcbbbf3e6.json,6,,5e6c327b76dc3f0017009767,17234,0,54,15707,0,1140,333,0,,,,,
tri452-D_20200224_234822-d007-odaiba_scrimmage_APR_MW_WT_TM3-data-02-25-2020_02-10-08.tlog.1016.30/scene_39eabdcbcee44529e5edcb05d38f14d52170607b.json,8,Yes,5e6c34a058c36e0010253135,1909,0,0,885,0,0,1024,0,14,14,34,"1 truck, 8 person, 2 car, 1 wheeled slow, 1 bicycle","13 errors found by checker, MA found motorcycle missed by checker"
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.185.50/scene_61b24b59abfc64ccaa11dedc096ec09dac5493d2.json,9,Yes,5e5d8bb41685a20017d75c5c,3963,0,616,2281,166,150,750,0,0,0,19,Nothing missing,
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.458.50/scene_7b997dffbed2b9b10cd6e6a1e659f858a0c3420d.json,10,Yes,5e5da167a6e8c00010be83bb,1890,0,372,783,442,293,0,0,,,,Nothing missing,
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.714.50/scene_b127d4e19d14bda0164d41c0c20929c80746503a.json,11,Yes,5e5d853e86af1c0010881de0,17568,150,336,8124,0,1646,7312,0,1,1,33,1 wheeled slow,
tri453-D_20200125_235910-d007-Odaiba_Canary_MT_FB_TM_APR_3-data-01-26-2020_01-46-59.tlog.434.50/scene_ec69fab1c93a8f3f435dd2ed2baaead6938895f1.json,13,Yes,5e5d8ba68d10440017264b08,6525,300,710,4960,0,0,555,0,,,,Nothing missing,
tri453-D_20200126_022232-d002-Odaiba_bampf_SharedLane_MW_WT_TM_APR-data-01-26-2020_02-32-19.tlog.741.50/scene_b83338f007a8c8dc558939ddd0409b10ee0c2113.json,14,Yes,5e5d8e4386af1c0010882101,6421,1050,600,835,1200,2176,560,0,,,,,

==> scale/Scale_150_audit_-_Sheet1__1_.csv <==
scene_name,json_id,Audited,scale_id,nb_total,Bicycle,Bus/RV/Caravan,Car,Motorcycle,Person,Truck,Wheeled Slow,nb_caught,nb_errs,nb_total,auditor notes,notes1,notes2
tri452-D_20200220_001441-d003-Odaiba_canary_APR_MG_WT-data-02-20-2020_01-09-40.tlog.505.11/scene_621416e07fbb5dbc821474349eb4bc39eb079f5e.json,0,,5e6c3273ecfdcc00107a85ba,9213,2756,362,4154,0,590,1351,0,,,,"- Adjusted dimensions of a person
- Adjusted dimensions of some cars",,found missing car in frame 1
tri401-D_20200125_203922-d003-Time_Based_Obstacle_Interp_Convex_Split_Slow_Start_BAMPF_APR_2-data-01-25-2020_21-17-01.tlog.539.50/scene_584fa57b2cbb9b12c872cc2ade814cc6e1c43ee2.json,1,Yes,5e5d8e9386af1c001088211b,18507,0,0,18071,0,436,0,0,4,5,19,"- Added missing cars: 
efda5c9f-8515-4c59-92ae-44a6669b1120
ff7dff88-c51e-42ad-bcb3-b7887a1f5b4f
- Added missing person: 
befc4b32-dcf9-4271-94b8-17920c8e12ed
- 2 Cars were not labeled for the first 7 frames: 
f8db082c-ebaf-4c9a-8863-6d2126906bc1
fe0c9519-cd12-4745-b780-ee06db84459a
- Changed pitch and roll for a number of cars (scene is on flat ground)
- Added 2 missing pedestrians:
980ccf0b-76af-4841-8eaa-c30cec6e69d7
e645b31c-aa64-4035-a823-1992e347907b
- adjusted dimensions and heading of a bus
- adjusted dimensions of a person","4 cars, 1 person",MA missed 1 car
tri401-D_20200219_183604-d002-r20200218_1_0_P4_Canary_APR-data-02-19-2020_18-43-55.tlog.2109.88/scene_c9e35663ca8e86a82c00dd03fe109e5404f989e8.json,2,Yes,5e6c2e3658c36e0010252857,34576,300,600,31654,0,522,1500,0,1,1,18,"- Added missing person: 
f8db082c-ebaf-4c9a-8863-6d2126906bc1
- Adjusted dimensions of a car cuboid",1 person,
tri401-D_20200219_183604-d002-r20200218_1_0_P4_Canary_APR-data-02-19-2020_18-43-55.tlog.2452.60/scene_aee3e8745c31bd2f2098c17e64f4866d629a42de.json,3,,5e6c322758c36e0010252db2,9575,268,423,7603,69,719,193,300,,,,- Changed dimensions of a car to include the whole crane,, 
tri401-D_20200224_163936-d002-P4_Canary_APR-data-02-24-2020_16-51-03.tlog.614.04/scene_97da212b644a1dd7950e463c47efed8dd03699c1.json,4,,5e6c325c76dc3f0017009758,9347,0,0,8772,0,148,427,0,2,2,19,- Adjusted dimensions of some trucks,,MA found 2 missing cars (check to see if they count)
tri401-D_20200224_230054-d002-Scrimmage_Figure_8_APR-data-02-24-2020_23-07-00.tlog.1254.82/scene_906ab65cabc9e1a5a0a9d00f91b9ee89cfab342f.json,5,,5e6c2e63ba7cbe0017121a4c,7796,0,300,7141,0,355,0,0,,,,Approved,,
tri401-D_20200224_230054-d002-Scrimmage_Figure_8_APR-data-02-24-2020_23-07-00.tlog.1665.44/scene_76a77dfb80ed8580e02aed3c2efa9a9bcbbbf3e6.json,6,,5e6c327b76dc3f0017009767,17234,0,54,15707,0,1140,333,0,,,,Approved,,
tri452-D_20200224_234822-d007-odaiba_scrimmage_APR_MW_WT_TM3-data-02-25-2020_02-10-08.tlog.1016.30/scene_39eabdcbcee44529e5edcb05d38f14d52170607b.json,8,Yes,5e6c34a058c36e0010253135,1909,0,0,885,0,0,1024,0,14,14,34,"- Labeler missed a total of 13 trucks, 8 pedestrians, 2 cars, 1 bicycle, 1 wheeled slow, 1 motorcyclist 
(3/26/20 - this task was recalled by Scale)

-Added truck cuboids:
fac48054-010d-4b8f-8c61-7b154011b277
- Added person cuboids: 
79c1f9e2-2dfa-4cab-94a5-97c31bf10eba
d36988ee-bac3-4071-9a86-3fdc377d9e81
13eb94aa-ba40-405e-8d2a-02c4d0cca18e
6db5788e-bf25-4962-a2e8-fdf210f05e58
b52d2cae-392b-4870-b3f5-d00b302db746
a53ab1bc-cf3e-45ce-8d3c-78b393e14fad
ef082f2a-33f0-4ae5-820d-26341287a27d
10e1ccf7-9719-44fb-b887-336da6db987f
- Added car cuboids: 
355c332d-4b7e-4e17-927d-ffdf3e871350
129a7c17-4383-4034-831c-6ec7beae6e6d
- Added wheeled slow cuboid: 
ef082f2a-33f0-4ae5-820d-26341287a27d
- Added bicycle cuboid: 
10e1ccf7-9719-44fb-b887-336da6db987f
- Adjusted dimensions and headings of various cuboids","1 truck, 8 person, 2 car, 1 wheeled slow, 1 bicycle","13 errors found by checker, MA found motorcycle missed by checker"
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.185.50/scene_61b24b59abfc64ccaa11dedc096ec09dac5493d2.json,9,Yes,5e5d8bb41685a20017d75c5c,3963,0,616,2281,166,150,750,0,0,0,19,"- Object fe6c618d-d9c7-43f1-b06f-72ac2fe85280 should be a truck, not a bus/rv/caravan
- Adjusted dimensions of various cuboids
- Changed trailer to truck: dd785557-796b-4947-8691-850efb5948dc
- The projected view in this task is more off sync than in other tasks, not sure if this is problematic or not",Nothing missing,
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.458.50/scene_7b997dffbed2b9b10cd6e6a1e659f858a0c3420d.json,10,Yes,5e5da167a6e8c00010be83bb,1890,0,372,783,442,293,0,0,,,,"- Interesting: some points are visible below the ""ground"" level
- Motorcycle was not labeled for the first 10 frames:
e1c06e71-f420-42e3-a37d-76fe5a709dcd",,
tri453-D_20200125_235910-d005-Odaiba_Canary_MH_FB_TM_APR_2-data-01-26-2020_01-13-36.tlog.714.50/scene_b127d4e19d14bda0164d41c0c20929c80746503a.json,11,Yes,5e5d853e86af1c0010881de0,17568,150,336,8124,0,1646,7312,0,1,1,33,"- Changed truck to bus/rv/caravan: c5ec6400-545c-471f-9c99-cdfc54256dd0
- Added missing wheeled slow cuboid: b8e367bc-7a12-4082-aaec-94936ef09bbf
- Person was missing some frames, edited position also",1 wheeled slow,
tri453-D_20200125_235910-d007-Odaiba_Canary_MT_FB_TM_APR_3-data-01-26-2020_01-46-59.tlog.434.50/scene_ec69fab1c93a8f3f435dd2ed2baaead6938895f1.json,13,Yes,5e5d8ba68d10440017264b08,6525,300,710,4960,0,0,555,0,,,,- Adjusted dimensions of a car,Nothing missing,
tri453-D_20200126_022232-d002-Odaiba_bampf_SharedLane_MW_WT_TM_APR-data-01-26-2020_02-32-19.tlog.741.50/scene_b83338f007a8c8dc558939ddd0409b10ee0c2113.json,14,Yes,5e5d8e4386af1c0010882101,6421,1050,600,835,1200,2176,560,0,,,,"- Adjusted some of the cuboids for the bikes under the tunnel
- Missing human
- Pedestrian cuboids are too wide/large
- Adjusted pathing/heading for some person cuboids
- Adjusted dimensions of a car
- Changed label of truck to bus/rv/caravan",,
